Electron temperature fluctuations in Seyfert galaxies

We use Gemini GMOS-IFU observations of three luminous nearby Seyfert galaxies (Mrk79, Mrk348 and Mrk607) to estimate the electron temperature ($T_{\rm e}$) fluctuations in the inner 0.4-1.1 kpc region of these galaxies. Based on $T_{\rm e}$ determinations through the [O III]$\lambda5007$/$\lambda4363$ emission line ratio of each spaxel, temperature variations are quantified by computing the integrated value of the temperature fluctuation parameter ($t^{\rm 2}$) projected in the plane of the sky $t_{\rm A}^{\rm 2}$, for the first time in Active Galactic Nuclei. We find $t_{\rm A}^{\rm 2}$ values of 0.135, 0.039, and 0.015 for Mrk79, Mrk348, and Mrk607, respectively, which are of the same order or larger than the maximum values reported in star-forming regions and planetary nebulae. Taking into account that $t_{\rm A}^{\rm 2}$ should be considered a lower limit of the total $t^2$ in the nebular volume, the results suggest that the impact of such fluctuations on chemical abundance determinations can be important in some AGNs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
